ProtLink: Sequence and Multispecies Graph Context for Protein Interaction Prediction

Predicting protein-protein interactions (PPIs) from sequence alone is difficult, while known interaction networks may provide informative biological context. We introduce ProtLink, a sequence-conditioned graph-learning framework that combines frozen ESM-2 representations with protein interaction topology and orthogroup-mediated connections between species. We compare sequence-only models, GraphSAGE, a homogeneous graph transformer, and a heterogeneous graph transformer (HGT) for human PPI prediction. In an initial edge-level comparison, three-layer multispecies HGT with ESM-2 650M features achieves an average precision (AP) of 0.980 under random negative sampling, compared with 0.951 for the homogeneous transformer; its AP decreases to 0.878 with two-hop-preferred negatives. In controlled three-seed experiments, three-layer full-graph HGT obtains an AP of $0.9701\pm0.0022$, exceeding an orthogroup-only model ($0.9435\pm0.0094$). The corresponding two-layer comparison shows little additional benefit from non-human PPI edges, consistent with the greater message-passing depth needed to transmit their information. For human proteins excluded from training interactions, multispecies HGT achieves $0.8335\pm0.0094$ AP versus $0.6482\pm0.0052$ for a sequence-only pair model. These results identify the value, depth dependence, and limits of evolutionary graph context while distinguishing prediction of held-out edges from generalization to held-out proteins.

==> results.csv <==
analysis,model,esm2_size,hgt_layers,graph_context,evaluation_split,negative_sampling,test_ap,mean_test_ap,sd_test_ap,n_seeds,seed_0_ap,seed_1_ap,seed_2_ap
Architecture comparison,Sequence-only pair MLP,35M,,Sequence only,Degree-aware edge,Random,0.723,,,,,,
Architecture comparison,Sequence-only pair MLP,35M,,Sequence only,Degree-aware edge,Two-hop-preferred,0.605,,,,,,
Architecture comparison,Sequence-only pair MLP,35M,,Sequence only,Node-prioritized edge,Random,0.720,,,,,,
Architecture comparison,Sequence-only pair MLP,650M,,Sequence only,Degree-aware edge,Random,0.633,,,,,,
Architecture comparison,Sequence-only pair MLP,650M,,Sequence only,Degree-aware edge,Two-hop-preferred,0.559,,,,,,
Architecture comparison,Sequence-only pair MLP,650M,,Sequence only,Node-prioritized edge,Random,0.629,,,,,,
Architecture comparison,GraphSAGE (dot decoder),35M,,Human PPI graph,Degree-aware edge,Random,0.922,,,,,,
Architecture comparison,GraphSAGE (dot decoder),650M,,Human PPI graph,Degree-aware edge,Random,0.933,,,,,,
Architecture comparison,GraphSAGE (MLP decoder),35M,,Human PPI graph,Degree-aware edge,Random,0.936,,,,,,
Architecture comparison,GraphSAGE (MLP decoder),35M,,Human PPI graph,Degree-aware edge,Two-hop-preferred,0.801,,,,,,
Architecture comparison,GraphSAGE (MLP decoder),35M,,Human PPI graph,Node-prioritized edge,Random,0.918,,,,,,
Architecture comparison,GraphSAGE (MLP decoder),650M,,Human PPI graph,Degree-aware edge,Random,0.893,,,,,,
Architecture comparison,GraphSAGE (MLP decoder),650M,,Human PPI graph,Degree-aware edge,Two-hop-preferred,0.824,,,,,,
Architecture comparison,GraphSAGE (MLP decoder),650M,,Human PPI graph,Node-prioritized edge,Random,0.889,,,,,,
Architecture comparison,Homogeneous graph transformer,35M,,Human PPI graph,Degree-aware edge,Random,0.954,,,,,,
Architecture comparison,Homogeneous graph transformer,35M,,Human PPI graph,Degree-aware edge,Two-hop-preferred,0.921,,,,,,
Architecture comparison,Homogeneous graph transformer,35M,,Human PPI graph,Node-prioritized edge,Random,0.888,,,,,,
Architecture comparison,Homogeneous graph transformer,650M,,Human PPI graph,Degree-aware edge,Random,0.951,,,,,,
Architecture comparison,Homogeneous graph transformer,650M,,Human PPI graph,Degree-aware edge,Two-hop-preferred,0.811,,,,,,
Architecture comparison,Homogeneous graph transformer,650M,,Human PPI graph,Node-prioritized edge,Random,0.881,,,,,,
Architecture comparison,Multispecies HGT,35M,3,Full multispecies,Degree-aware edge,Random,0.972,,,,,,
Architecture comparison,Multispecies HGT,35M,3,Full multispecies,Degree-aware edge,Two-hop-preferred,0.855,,,,,,
Architecture comparison,Multispecies HGT,35M,3,Full multispecies,Node-prioritized edge,Random,0.956,,,,,,
Architecture comparison,Multispecies HGT,650M,3,Full multispecies,Degree-aware edge,Random,0.980,,,,,,
Architecture comparison,Multispecies HGT,650M,3,Full multispecies,Degree-aware edge,Two-hop-preferred,0.878,,,,,,
Architecture comparison,Multispecies HGT,650M,3,Full multispecies,Node-prioritized edge,Random,0.968,,,,,,
Graph-context ablation,Multispecies HGT,650M,2,Full multispecies,Degree-aware edge,Random,,0.952043,0.003775,3,0.94828,0.95583,0.95202
Graph-context ablation,Multispecies HGT,650M,2,Human PPI graph,Degree-aware edge,Random,,0.944153,0.009711,3,0.94342,0.93483,0.95421
Graph-context ablation,Multispecies HGT,650M,2,Orthogroup-only,Degree-aware edge,Random,,0.952587,0.004150,3,0.95129,0.94924,0.95723
Graph-context ablation,Multispecies HGT,650M,3,Full multispecies,Degree-aware edge,Random,,0.970080,0.002150,3,0.96791,0.97012,0.97221
Graph-context ablation,Multispecies HGT,650M,3,Orthogroup-only,Degree-aware edge,Random,,0.943483,0.009356,3,0.95302,0.94311,0.93432
Held-out-protein evaluation,Multispecies HGT,650M,,Full multispecies,One-endpoint inductive,Random,,0.833507,0.009366,3,0.82441,0.84312,0.83299
Held-out-protein evaluation,Sequence-only pair MLP,650M,,Sequence only,One-endpoint inductive,Random,,0.648237,0.005149,3,0.64292,0.65320,0.64859

